A Detailed Account of Compositional Automata Learning through Alphabet Refinement

Active automata learning infers automaton models of systems from behavioral observations, a technique successfully applied to a wide range of domains. Compositional approaches have recently emerged to address scalability to concurrent systems. We take a significant step beyond available results, including those by the authors, and develop a general technique for compositional learning of a synchronizing parallel system with an unknown decomposition. Our approach automatically refines the global alphabet into component alphabets while learning the component models. We develop a theoretical treatment of distributions of alphabets, i.e., sets of possibly overlapping component alphabets, characterize counter-examples that reveal inconsistencies with global observations, and show how to systematically update the distribution to restore consistency. We extend $L^{\star}$ to handle partial and potentially spurious information arising when learning components from global observations only. We establish correctness and termination of the full algorithm. We provide an implementation, called CoalA, using the state-of-the-art active learning library LearnLib. Our experiments on more than 630 subject systems show that CoalA delivers up to five orders of magnitude fewer membership queries than monolithic learning, and achieves better scalability in equivalence queries on systems with significant concurrency.

==> results-hippo.csv <==
id;type;sulStates;compmillis;compmemQ;compequivQ;compnumInputs;compnumIterations;compnumComponents;monomillis;monomemQ;monoequivQ;mononumInputs
1_manuf_with_CV;nonrandom;29;1495;595;34;2516;26;4;220;3544;7;16933
2_beverage_prod;nonrandom;10;702;67;14;248;11;4;211;791;7;4059
34_filling_tanks;nonrandom;11;529;52;9;182;8;3;164;510;5;2261
36_dual_model_approach;nonrandom;30;2205;319;28;2423;20;5;208;6773;10;51051
39_smart_home_distributed;nonrandom;11;505;111;15;422;11;3;166;510;4;2105
3_smart_home_int;nonrandom;50;1556;389;22;2386;20;4;195;9841;9;80428
47_two_vehicles;nonrandom;8;464;47;12;160;7;2;181;474;6;2195
48_three_vehicles;nonrandom;13;544;112;13;460;11;3;170;1160;7;6391
4_smart_home_dist;nonrandom;66;1879;251;25;1536;23;7;181;14924;10;127888
65_greenhouse_with_quality;nonrandom;16;2199;364;32;3054;26;7;168;3553;9;22788
66_greenhouse_automation;nonrandom;21;3920;651;41;5201;42;7;238;11984;14;86563
77_friable_goods;nonrandom;8;1030;415;24;1954;25;4;219;735;4;2814
78_friable_goods_service;nonrandom;29;1649;941;33;4783;30;5;178;5450;7;29385
79_testing_games;nonrandom;9;437;101;11;313;10;3;185;438;5;1806
7_cell_in_manuf_actuator_x;nonrandom;12;3607;525;32;3449;26;4;182;1661;7;9182
80_testing_games_shared;nonrandom;15;1295;242;21;1065;15;4;194;1521;8;7810
82_flexible_manu_cell_status;nonrandom;17;608;118;12;588;9;3;166;930;6;3757
84_flexible_manu_cell;nonrandom;5;379;49;9;139;8;2;157;164;4;563
87_door_access;nonrandom;7;751;160;13;641;14;3;169;486;5;1893
8_cell_in_manuf_vacuum_assembly;nonrandom;10;749;127;16;552;14;3;183;595;5;2862
adjusting_drink_temperature;nonrandom;12;1078;197;14;880;16;4;193;1224;6;5274
air_chamber;nonrandom;6;1379;611;31;2677;27;3;182;365;4;1282
airplane_preparation;nonrandom;11;450;77;9;274;8;2;190;582;6;2609
airplane_preparation_failure;nonrandom;15;541;140;11;527;13;3;181;959;5;4238
airplane_preparation_failure_service;nonrandom;33;895;526;15;2791;16;3;194;4191;8;26792
airplane_preparation_failure_service_full;nonrandom;61;1437;1272;29;6934;24;4;199;15106;12;97626
alarm_detection;nonrandom;8;652;171;14;683;14;4;179;763;6;3300
assembly_line;nonrandom;12;524;84;16;452;9;3;239;1096;7;5256
assembly_line_parallel;nonrandom;76;1166;275;22;1184;18;6;215;20385;12;149733
assistive_leds;nonrandom;4;289;13;6;26;4;1;171;57;3;173
autonomous_driving;nonrandom;6;452;87;11;306;9;2;194;245;4;856
bottles_filling;nonrandom;8;448;82;13;265;11;3;169;567;5;2446
bus_ticket;nonrandom;8;2803;381;25;1505;26;2;170;917;6;3516
bus_ticket_coins;nonrandom;13;4921;1888;46;8054;61;8;234;5556;10;23741
bus_ticket_coins_cancel;nonrandom;14;12508;3537;61;16077;85;10;185;7384;10;31737
bus_ticket_two_modes;nonrandom;23;41479;8458;70;46436;94;14;219;19620;14;92186
car_overtake;nonrandom;11;1600;1057;40;5446;50;4;172;3370;8;18153
central_heating;nonrandom;5;1129;377;29;1830;26;2;203;196;3;627
central_heating_safety;nonrandom;6;3339;1066;54;5100;43;9;188;335;3;1093
checking_light_smart_home;nonrandom;7;495;111;12;424;10;3;169;426;5;1573
checking_proc_smart_home;nonrandom;11;484;74;13;280;9;3;189;791;6;3961
chocolate_machine;nonrandom;19;888;124;20;474;16;5;179;2650;8;15805
chocolate_machine_drinking;nonrandom;58;1786;419;30;1730;24;6;183;14415;11;117015
coffee_machine;nonrandom;8;924;153;17;803;17;3;167;534;5;2509
coffee_machine_conservation;nonrandom;14;1054;189;21;1381;22;3;188;3157;10;23748
coffee_machine_milk_conservation;nonrandom;16;1752;313;21;1313;28;6;171;4589;10;26700
complex_structured;nonrandom;5;411;48;10;137;8;3;193;164;4;563
conference_room;nonrandom;5;1070;383;41;1256;21;4;194;260;4;771
conference_room_bright;nonrandom;6;2202;1070;48;3942;38;5;196;555;5;1819
conveyor_monitor;nonrandom;4;303;53;8;152;6;2;176;75;3;206
de_coffee_machine;nonrandom;16;525;138;17;566;11;3;176;2090;10;11677
de_coffee_machine_grinder;nonrandom;15;709;311;17;1415;15;4;169;2035;10;11487
de_coffee_machine_grinder_milk;nonrandom;14;1065;331;25;1582;17;4;188;1690;9;8579
de_coffee_machine_grinder_milk_choc;nonrandom;22;2321;477;36;2661;21;4;202;4815;13;30420
deliver_newspaper;nonrandom;24;1726;163;24;1339;23;8;206;10127;12;104537
deliver_newspaper_centerOnDoor_18;nonrandom;10;499;43;13;159;8;3;164;1017;7;5872
deliver_newspaper_getCloseToDoor_17;nonrandom;26;966;167;17;781;17;6;180;7531;10;56160
drink_production;nonrandom;;;;;;;;212;11490;11;90374
driveway_illumination;nonrandom;6;433;65;12;192;10;3;165;245;4;856
fill_heat_empty_tank;nonrandom;5;358;45;9;123;8;2;168;164;4;563
filling_two_tanks;nonrandom;11;454;68;10;249;8;3;181;510;5;2405
fire_alarm;nonrandom;4;375;59;8;181;9;2;191;93;3;287
five_food_preparation_lines;nonrandom;;;;;;;;11023;18343149;23;329544038
floor_heating;nonrandom;4;380;63;11;214;9;2;158;93;3;287
floor_heating_failure;nonrandom;5;685;235;21;988;19;3;204;260;4;963
floor_heating_failure_service;nonrandom;14;1775;629;38;3362;36;5;161;2439;7;15533
garage_door;nonrandom;6;607;207;14;908;16;3;179;325;4;1140
garage_door_service;nonrandom;8;1023;439;26;2141;24;4;170;931;6;4032
instant_soup;nonrandom;113;1765;511;30;2988;25;6;233;33472;13;261240
instant_soup_with_boxes;nonrandom;337;2208;437;32;2441;25;7;288;137235;17;1667546
light_snake;nonrandom;10;2145;1065;49;4875;37;7;233;2925;9;13454
machine_fruits;nonrandom;13;412;66;9;212;8;2;173;1016;7;5791
machine_fruits_alarm;nonrandom;17;793;413;19;1997;20;3;193;1617;7;7476
mailbox_bounded;nonrandom;9;332;35;6;136;4;2;202;245;4;1245
metal_components;nonrandom;4;304;13;6;26;4;1;178;57;3;173
milling_machine;nonrandom;70;1845;201;29;1193;20;9;192;20496;12;211983
mixer_10ingredients;nonrandom;59052;191700;1213;35;6366;33;13;17530;31249111;14;404871575
mixer_5ingredients;nonrandom;246;1919;304;20;1298;18;8;235;42770;8;338948
mixer_tank;nonrandom;5;321;18;8;42;5;2;188;132;4;483
mixing_cement;nonrandom;19;796;100;18;669;12;4;178;2440;9;15940
newspaper_printer;nonrandom;16;760;121;19;766;13;4;193;2110;8;14199
newspaper_printer_test_page;nonrandom;28;2554;438;37;3820;27;8;183;7854;11;61501
newspaper_printer_test_page_remote;nonrandom;55;2984;548;39;4691;28;9;189;17152;13;165952
one_vehicle;nonrandom;5;328;18;8;42;5;2;185;132;4;483
parking_lot_complete;nonrandom;19;424;66;9;293;7;2;175;1208;6;8134
parking_lot_with_storage;nonrandom;7;324;27;6;76;5;2;190;148;4;575
pedestrian_crossing;nonrandom;8;620;285;19;1087;18;3;173;707;5;3056
pick_and_place_controller;nonrandom;6;598;67;13;206;10;2;172;245;4;796
pneumatic_manipulator_contr_A;nonrandom;7;413;34;10;115;7;3;167;366;5;1565
pneumatic_manipulator_contr_B;nonrandom;8;468;42;12;166;8;3;174;595;6;2960
pneumatic_manipulator_contr_C;nonrandom;5;295;17;7;37;4;2;187;132;4;483
pouring_water_turtles;nonrandom;7;761;252;26;1262;15;4;187;486;5;1989
quasi_live_task_execution;nonrandom;6;348;53;7;133;6;2;165;245;4;796
rail_crossing;nonrandom;4;356;47;9;128;6;2;163;75;3;206
rail_crossing_req;nonrandom;6;417;54;9;154;8;2;187;245;4;796
rail_crossing_req_service_ext;nonrandom;15;966;284;22;1113;22;6;192;2410;8;10931
repetetive_sequences;nonrandom;5;283;12;5;25;3;2;180;88;3;328
rotating_element;nonrandom;8;413;45;10;148;8;3;164;402;5;1667
service_tub_turtles;nonrandom;14;1546;554;31;2590;30;6;176;4433;10;20888
service_tub_turtles_water_supply;nonrandom;25;2812;876;39;4196;38;7;207;8260;11;40654
simple_traffic;nonrandom;4;331;13;6;26;4;1;162;57;3;173
speedway;nonrandom;5;331;18;8;42;5;2;167;132;4;483
three_lanes_short;nonrandom;17;29620;3256;73;14796;103;16;185;13072;11;63391
traffic_light_behavior;nonrandom;8;1110;623;28;2324;30;3;168;679;4;2598
two_fluids;nonrandom;10;572;120;13;644;11;3;176;791;6;3926
two_food_preparation_lines;nonrandom;52;1410;188;26;1192;17;6;213;12840;9;114359
two_lanes_long;nonrandom;22;70592;1781;67;12054;108;21;226;23541;13;173620
two_lanes_short;nonrandom;12;3033;776;33;3379;47;11;178;3531;7;16850
two_light_snakes;nonrandom;83;76194;4186;107;24330;98;14;229;64314;15;463617
two_traffic_lights;nonrandom;6;431;87;11;293;8;3;187;305;5;1054
two_traffic_lights_safe_fair;nonrandom;7;437;43;9;179;7;2;194;438;6;2093
vending_machine;nonrandom;7;398;32;6;95;7;3;163;164;3;523
3carros;nonrandom;17;545;150;13;734;12;2;190;1288;6;7399
CNC_machine;nonrandom;7;358;22;9;55;5;2;182;306;5;1305
ConsistentExample;nonrandom;32;1047;457;26;1872;15;4;172;5556;10;32419
ConsistentExampleMessageView;nonrandom;8;586;48;12;171;9;3;186;469;5;2359
Entrance1;nonrandom;5;433;73;10;240;10;3;166;196;4;723
Exe5_split;nonrandom;9;442;54;10;194;8;2;186;438;5;1913
FMS_main_SIPN;nonrandom;5;335;18;8;42;5;2;183;132;4;483
HAN;nonrandom;;;;;;;;710;997139;13;8316658
IEC;nonrandom;;;;;;;;175;4764;9;35039
PNwD;nonrandom;16;1247;448;20;2600;10;3;194;1359;8;7968
PUMA_loading;nonrandom;6;284;17;8;37;4;2;165;205;5;864
PUMA_unloading;nonrandom;5;253;11;6;18;3;2;187;100;4;363
PWM_extended;nonrandom;240;38669;1232;53;16922;45;12;499;271033;26;4753043
PWM_patterns;nonrandom;21;917;96;18;506;13;5;169;3762;9;25805
RHINO_loading;nonrandom;6;321;17;8;37;4;2;169;205;5;864
RHINO_unloading;nonrandom;6;324;17;8;37;4;2;213;205;5;864
RSA_v1;nonrandom;;;;;;;;867889;543799629;361;10618946016
RSA_v2;nonrandom;;;;;;;;757201;543889413;366;10604748196
TP5_I;nonrandom;9;422;54;11;197;8;2;193;553;6;2653
adam1;nonrandom;19;1327;1918;33;9696;29;5;194;2601;7;12502
agerwala1;nonrandom;5;343;22;7;59;5;2;182;100;3;347
agostini1;nonrandom;6;378;23;9;61;6;3;164;255;5;1079
airplane_flight_procedure;nonrandom;95;2935;1127;28;4989;33;8;468;317968;61;2827416
alfa_net_copy_milling_machnie_subprocess_synchr;nonrandom;231;8293;321;40;2915;31;13;336;193941;20;2905928
alfa_net_copy_milling_subprocess;nonrandom;43;2541;264;25;1567;26;10;228;29976;15;306935
barkaoui1;nonrandom;20;3988;323;31;2483;28;7;202;6020;12;44074
barkaoui2;nonrandom;8;756;88;13;301;12;4;242;567;5;2222
barkaoui3;nonrandom;;;;;;;;177;8386;11;61348
basile1;nonrandom;121;2364;434;24;4064;24;7;241;44593;17;407580
beverage;nonrandom;38;1129;149;18;665;16;7;193;7787;10;58395
beverage_production;nonrandom;45;1823;213;24;1493;21;7;212;14096;12;120991
beverage_production_part2;nonrandom;38;1200;149;18;665;16;7;198;7787;10;58395
bouillard1;nonrandom;28;1046;244;19;1064;21;3;193;5159;9;30840
brenner1;nonrandom;;;;;;;;1084;1369407;35;20601503
bridge;nonrandom;11;453;72;10;247;8;3;182;510;5;2369
bridge_semaphore;nonrandom;10;664;84;20;349;10;3;157;680;6;3597
campos1;nonrandom;17;578;109;18;641;10;4;155;1449;6;11097
campos2;nonrandom;9;582;177;16;622;15;5;160;808;5;3027
campos3;nonrandom;37;861;311;25;2041;17;3;176;5698;7;49984
chiola1;nonrandom;13;1081;322;22;1142;24;6;175;3432;9;15566
chrzastowski1;nonrandom;16;763;252;15;1075;17;3;185;1528;6;8377
chrzastowski2;nonrandom;28;1634;150;27;1423;23;9;197;15015;14;190259
cn_crr10;nonrandom;59050;16043;1202;25;4649;22;10;12355;26043717;14;337294376
cn_crr7;nonrandom;2188;1730;625;19;2373;16;7;484;493665;11;4892579
cncrr001;nonrandom;5;339;19;6;46;5;2;160;100;3;315
cncrr002;nonrandom;31;394;80;9;285;8;3;188;3014;7;23856
coloured;nonrandom;5;281;12;4;18;3;2;175;100;4;364
communications_protocol;nonrandom;7;684;164;16;847;15;3;171;486;5;2085
cortadella1;nonrandom;8;817;88;12;350;13;2;177;511;5;2138
credit_procedure;nonrandom;16;488;84;13;330;9;4;197;1521;7;9128
crossroadSM_FPGA;nonrandom;13;857;71;18;383;13;5;211;2316;8;15371
dataflow_computation;nonrandom;12;523;75;13;270;9;3;174;1016;7;5160
decision_making_system_v4;nonrandom;;;;;;;;27219;35278656;48;584928515
desel1;nonrandom;130;902;329;13;1315;14;3;197;11025;8;69497
dingle1;nonrandom;18;1968;434;28;2711;32;9;183;7497;11;45476
dongen1;nonrandom;21;3294;318;42;3286;29;6;184;9880;10;86772
effectiveness_AM_v2_unsafe;nonrandom;;;;;;;;;;;
effectiveness_AM_v3_corrected;nonrandom;;;;;;;;2763;4524249;24;64187016
elevator_2;nonrandom;9;610;46;14;187;9;3;165;776;6;3879
eshuis1;nonrandom;24;2673;343;39;2120;24;8;200;6990;11;47265
esparza1;nonrandom;22;575;157;16;628;13;4;190;2619;8;13779
esparza2;nonrandom;32;63393;1243;58;8491;40;5;180;10640;16;77364
esparza3;nonrandom;36;1089;899;26;4728;25;3;210;6924;11;44221
fernandez1;nonrandom;11;668;97;16;499;14;5;191;1330;6;7137
fernandez2;nonrandom;10;656;122;15;655;14;4;188;1089;6;6008
fernandez3;nonrandom;21;3179;317;33;3108;31;9;204;8298;10;71298
fig311_01;nonrandom;10;647;191;14;755;10;2;185;679;6;3212
four_philosophers;nonrandom;8;709;577;22;1940;19;3;189;630;6;2367
frame_manufact;nonrandom;18;766;200;19;1010;13;6;171;2510;8;16559
franczok1;nonrandom;;;;;;;;193;1970;7;8913
gals-example;nonrandom;5;347;20;6;49;5;2;183;100;3;315
gaubert1;nonrandom;9;485;47;12;188;9;3;192;776;6;4391
gaubert2;nonrandom;5;345;22;7;59;5;2;192;100;3;347
girault1;nonrandom;9;444;63;9;284;8;2;188;438;5;1877
girault2;nonrandom;21;938;125;17;789;13;4;194;2410;7;15769
girault3;nonrandom;13;893;107;22;539;14;5;187;2172;7;17911
girault4;nonrandom;21;22111;267;58;1207;16;3;196;3107;12;17770
girault7;nonrandom;8;472;131;11;466;11;3;173;468;5;1734
girault8;nonrandom;17;14725;1554;78;8107;29;1;195;1930;9;11389
hack1;nonrandom;45;1274;307;21;1538;21;5;205;10491;11;75442
handling_of_incoming_order;nonrandom;24;1538;276;25;1393;19;7;200;7155;10;47685
hard_case;nonrandom;4;303;13;6;26;4;1;180;57;3;173
health_care_process;nonrandom;7;442;171;11;609;10;2;183;486;5;1797
hee1;nonrandom;21;4432;703;37;3044;32;4;196;4550;10;23008
hee2;nonrandom;13;2243;843;37;3992;28;4;193;2189;8;9570
heiner1;nonrandom;119;5842;587;45;4991;38;9;241;50420;14;659620
holliday1;nonrandom;153;3243;1696;37;8729;32;4;232;37140;13;233344
holloway1;nonrandom;;;;;;;;194;4092;9;36372
hulgaard1;nonrandom;14;1071;207;24;1289;22;4;199;2892;9;22141
img_280;nonrandom;12;437;80;9;281;9;3;180;546;5;2543
invariants_exponent_3_2;nonrandom;3;211;6;3;7;2;1;202;18;2;41
invariants_exponent_3_3;nonrandom;4;257;13;6;26;4;1;182;57;3;173
invariants_exponent_3_4;nonrandom;5;276;18;8;42;5;2;161;132;4;483
jeng1;nonrandom;26;1363;247;24;1574;25;7;199;7293;10;53948
jeng2;nonrandom;9;588;106;15;403;13;3;204;1016;7;4273
julvez_1;nonrandom;49;385;120;10;623;8;3;198;6669;9;57365
julvez_2;nonrandom;11;622;119;16;714;14;4;191;1550;7;9205
kavi1;nonrandom;181;3233;660;35;3285;30;8;308;94323;16;819774
kovalyov92;nonrandom;5;590;197;16;659;13;3;179;196;4;579
lab5;nonrandom;9;404;54;12;197;8;2;189;637;7;3283
lasire1;nonrandom;14;897;105;18;599;15;5;192;2664;8;17106
li1;nonrandom;33;2023;299;27;2094;26;8;197;9960;11;89876
li2;nonrandom;19;1332;193;23;805;19;5;168;2915;7;16774
li3;nonrandom;15;1251;322;22;1850;23;6;190;2810;8;16809
lnet_p10n1;nonrandom;39;775;220;13;1016;13;4;191;3411;6;19799
lnet_p1n1;nonrandom;5;370;18;8;42;5;2;179;132;4;483
lnet_p1n2;nonrandom;5;453;46;10;161;8;2;168;164;4;603
lnet_p1n4;nonrandom;9;420;61;9;213;7;2;186;510;6;2333
lnet_p2n2;nonrandom;8;501;39;12;140;8;3;182;595;6;2960
lnet_p2n3;nonrandom;8;474;39;12;140;8;3;189;595;6;2960
lnet_p4n1;nonrandom;38;32693;507;53;5023;54;19;270;65268;21;835657
lnet_p5n1;nonrandom;19;606;115;15;582;11;4;191;2034;8;13310
lnet_p5n2;nonrandom;28;1150;142;25;1059;14;4;191;3641;7;26905
lnet_p5n3;nonrandom;14;606;124;12;622;11;5;187;1096;6;6079
lnet_p6n1;nonrandom;22;972;139;19;745;17;6;193;3200;9;22570
lnet_p6n3;nonrandom;5;421;46;10;161;8;2;196;164;4;603
lnet_p7n1;nonrandom;3466;147548;1060;64;10170;40;13;2569;3572768;22;58613759
lnet_p8n2;nonrandom;82;1888;210;20;1292;20;8;198;25738;10;219010
lnet_p8n3;nonrandom;82;1832;210;20;1292;20;8;222;25738;10;219010
lnet_p8n4;nonrandom;57;2586;398;28;2859;25;7;208;14781;9;112028
lnet_p9n1;nonrandom;39;3185;1059;35;9606;31;7;204;9996;8;73099
manufacturing_AM_v3_final;nonrandom;;;;;;;;1109;1647500;40;23368450
maruster1;nonrandom;23;1625;229;23;1501;23;5;181;4323;8;27184
maruster2;nonrandom;47;3163;255;38;2139;21;8;181;10990;11;84489
maruster3;nonrandom;14;981;247;20;1066;19;6;194;2299;7;10956
maruster4;nonrandom;67;1664;223;23;1155;17;6;208;13026;9;105481
medeiros1;nonrandom;9;1142;362;26;1638;30;4;185;1152;5;4336
medeiros2;nonrandom;10;960;133;17;467;15;4;166;904;6;3863
miczulski1;nonrandom;10;710;137;21;825;13;4;182;791;6;3926
miling_machine;nonrandom;70;1878;206;30;1227;20;9;219;21520;14;220623
milling;nonrandom;70;1872;206;30;1227;20;9;215;21520;14;220623
mixer;nonrandom;44;1890;208;23;1423;20;7;209;12390;12;106289
mixer_mod1;nonrandom;45;2033;213;24;1493;21;7;204;14096;12;120991
mixer_mod2;nonrandom;7;405;30;9;82;7;3;163;280;5;1149
mixer_one_cup;nonrandom;38;1135;149;18;665;16;7;178;7787;10;58395
multi_robot;nonrandom;13;446;47;9;215;8;2;187;721;6;3619
mutual_exclusion;nonrandom;11;890;88;20;318;12;3;165;954;6;4966
net1;nonrandom;8;369;31;10;88;6;2;185;336;5;1476
net3;nonrandom;11;672;157;16;840;13;3;187;847;6;4366
net4;nonrandom;7;528;89;13;500;10;3;199;426;5;1909
np3;nonrandom;4;296;13;6;26;4;1;186;57;3;173
np5;nonrandom;6;406;23;9;61;6;3;179;255;5;1079
oil_separator_cover_alfa_net;nonrandom;36;3793;347;33;3320;26;9;226;22512;18;262667
oil_separator_cover_s_net;nonrandom;42;8025;510;46;5834;36;12;238;33373;20;426372
oil_separator_cover_s_net_v2;nonrandom;10;1022;151;22;1064;16;4;217;1395;7;8467
oil_separator_cover_s_net_v3;nonrandom;10;883;157;22;1061;15;5;195;1395;7;8071
oneWayTransmissionSystem;nonrandom;13;365;42;8;150;6;2;186;618;5;3035
pascal_reach;nonrandom;11;914;295;23;1441;16;4;195;1233;8;5488
pcncp;nonrandom;5;325;18;8;42;5;2;183;132;4;483
philosophers_2;nonrandom;22;1448;416;35;2109;19;4;169;4433;12;23656
philosophers_2_rev_2;nonrandom;22;1367;609;26;3900;22;5;196;4173;11;21646
philosophers_5;nonrandom;83;2720;1593;35;8031;29;5;253;29120;16;169036
ping1;nonrandom;21;11220;444;39;3801;28;5;198;5306;9;37215
pn_campos_silva2;nonrandom;45;992;673;23;3416;19;4;201;7212;9;50869
pn_campos_silva6;nonrandom;;;;;;;;176;1;1;0
pn_campos_silva7;nonrandom;27;6320;420;43;3131;27;5;201;8336;10;60762
pn_desel_01;nonrandom;10;546;103;14;516;11;3;178;791;7;4025
pn_desel_02;nonrandom;9;370;36;7;134;5;2;192;497;6;2563
pn_desel_03;nonrandom;6;670;191;13;715;13;4;183;355;5;1229
pn_fernandez3;nonrandom;21;3260;317;33;3108;31;9;205;8298;10;71298
pn_silva_01;nonrandom;7;532;94;16;406;12;3;165;438;4;1769
pn_silva_02;nonrandom;5;311;18;8;42;5;2;170;132;4;483
pn_silva_03;nonrandom;33;1164;166;23;1170;14;4;197;5532;9;47753
pn_silva_05f;nonrandom;4;321;50;9;142;6;2;158;75;3;206
pnbrexpl_02;nonrandom;22;957;259;18;1193;14;4;197;2510;7;13859
pnbrexpl_03;nonrandom;10;679;137;21;825;13;4;189;791;6;3926
pnbrexpl_04;nonrandom;22;1080;353;21;1695;19;6;195;3729;8;21694
pnbrexpl_05;nonrandom;8;432;45;10;148;8;3;191;402;5;1667
pnbrexpl_06;nonrandom;12;576;82;14;377;12;3;192;1305;7;7397
pnbrexpl_07;nonrandom;30;1582;530;28;2449;23;3;196;3897;8;21824
pnbrexpl_08;nonrandom;16;938;245;17;2148;17;3;190;2100;7;13880
pnbrexpl_09;nonrandom;30;2298;332;31;2687;20;5;179;5472;9;38556
pnbrexpl_12;nonrandom;33;1748;244;25;1783;21;5;200;5874;9;41233
pnbrexpl_15;nonrandom;33;916;164;22;870;16;5;199;5916;10;38255
prio_ex;nonrandom;3;278;16;5;25;4;1;187;26;2;61
prod_cons;nonrandom;18;389;47;10;200;6;2;168;1360;8;9990
reactor_small;nonrandom;10;715;137;21;825;13;4;193;791;6;3926
real-life_system_smarthome_simplified;nonrandom;11;552;111;15;422;11;3;189;510;4;2105
reiseg1;nonrandom;18;1151;237;22;1244;17;4;167;2350;9;14230
rejers1;nonrandom;41;1607;363;28;1964;15;5;206;5214;7;31602
rejers2;nonrandom;13;711;80;19;430;12;5;192;1610;7;9849
return_books;nonrandom;5;549;197;16;659;13;3;166;196;4;579
semaphore;nonrandom;4;367;47;9;128;6;2;160;75;3;206
semaphore2;nonrandom;6;444;94;10;338;8;2;191;245;4;796
silva1;nonrandom;10;747;100;16;285;15;3;189;468;4;1818
silva14;nonrandom;10;676;100;16;285;15;3;192;468;4;1818
silva4v2;nonrandom;49;933;423;20;2212;20;5;202;9997;12;58023
silva5;nonrandom;21;2373;262;23;2016;13;3;192;2827;10;20853
silva7;nonrandom;27;6196;420;43;3131;27;5;177;8336;10;60762
simple_production_system;nonrandom;13;507;51;11;235;9;2;171;805;6;4081
sivaraman1;nonrandom;13;733;139;16;620;14;4;195;1629;7;10088
speedway;nonrandom;8;524;39;12;140;8;3;169;595;6;2960
state_space16;nonrandom;257;588;112;17;224;9;8;204;38169;9;221992
sub-task_of_PLT_and_PMN_count;nonrandom;7;362;22;9;55;5;2;169;306;5;1305
tank_heating;nonrandom;5;334;29;7;58;5;2;190;132;4;419
traffic_light_v1;nonrandom;4;296;16;5;40;4;1;160;57;3;173
traffic_light_v2;nonrandom;4;287;16;5;40;4;1;158;57;3;173
traffic_lights;nonrandom;5;389;63;8;216;7;2;184;164;4;523
two_traffic_lights;nonrandom;6;434;94;10;338;8;2;167;245;4;796
vanDerAalst1;nonrandom;21;1919;393;26;2936;23;5;175;4914;8;33603
vanDerAalst3;nonrandom;23;968;126;19;804;14;5;198;5759;9;46552
vanDerAalst4;nonrandom;111;2525;269;29;1364;22;8;217;29295;10;240942
vanDerAalst5;nonrandom;64;6112;948;45;5025;44;9;228;34520;13;286714
vanDerAalst6;nonrandom;9;1208;362;26;1638;30;4;185;1152;5;4336
vanDerAalst7;nonrandom;43;1123;241;26;1488;18;5;205;8124;9;57055
vanDerAalst8;nonrandom;159;12661;718;48;8245;40;9;343;121525;18;1565889
voorhoeve1;nonrandom;31;1095;196;20;918;17;5;194;4330;8;25497
voorhoeve2;nonrandom;31;1070;196;20;918;17;5;196;4330;8;25497
voorhoeve3;nonrandom;6;422;23;9;61;6;3;164;255;5;1079
weijters1;nonrandom;21;1205;325;27;2132;22;6;195;4169;8;27506
well_built_alfa_net_copy_milling_machine_subprocess;nonrandom;188;5695;290;29;1965;29;13;305;130025;19;1777324
xie1;nonrandom;;;;;;;;255;75369;15;1013084
zuberek1;nonrandom;137;7032;204;43;1978;27;12;305;93525;21;1207057
zuberek3;nonrandom;209;4663;260;39;3323;26;8;338;121992;16;1641638
zuberek4;nonrandom;209;5181;260;39;3323;26;8;314;121992;16;1641638
zuberek5;nonrandom;177;195751;298;46;4204;38;16;396;238735;26;4114203


==> results-random.csv <==
id;type;sulStates;compmillis;compmemQ;compequivQ;compnumInputs;compnumIterations;compnumComponents;alphabetsmillis;alphabetsmemQ;alphabetsequivQ;alphabetsnumInputs;alphabetsspuriousCex;alphabetsnumComponents;monomillis;monomemQ;monoequivQ;mononumInputs
0000;multiparty;9;335;22;5;14;2;9;294;16;4;16;0;4;196;484;4;1603
0001;multiparty;;;;;;;;1767;433;18;7269;6;4;421;207809;40;4782530
0002;multiparty;25;286;25;6;33;2;9;313;19;5;36;0;4;167;2107;5;11340
0003;multiparty;13;276;26;4;29;2;9;304;19;4;30;0;4;184;966;4;4487
0004;multiparty;16;318;29;7;40;3;8;325;20;5;35;0;4;187;1407;5;7138
0005;multiparty;49;351;46;7;82;4;7;330;28;6;53;0;4;185;4248;6;21339
0006;multiparty;324;115066;2346;41;36093;14;4;872;243;12;2297;3;4;468;291031;42;5808618
0007;multiparty;61;334;29;7;51;2;9;293;24;6;56;0;4;197;5859;6;35511
0008;multiparty;16;373;329;10;1663;5;6;312;67;3;249;0;4;189;1608;6;8533
0009;multiparty;49;332;32;6;72;3;8;322;25;5;73;0;4;187;4779;5;30213
0010;multiparty;;;;;;;;1657;441;19;5948;0;5;4882;5913199;120;109205890
0011;multiparty;51;2389;629;18;7263;16;6;577;84;10;706;0;5;213;18020;14;190293
0012;multiparty;181;375;86;6;230;5;8;352;42;6;105;0;5;213;24035;6;171948
0013;multiparty;16;314;33;5;42;3;10;288;21;4;30;0;5;162;1519;4;7784
0014;multiparty;225;395;86;9;264;4;9;402;47;9;145;0;5;227;36049;9;277830
0015;multiparty;1641;2206;805;19;8825;11;6;834;119;12;1170;0;5;514;422121;13;6868522
0016;multiparty;1393;10368;4851;32;62273;20;4;1592;372;18;5883;4;5;4018;4575490;154;94937787
0017;multiparty;121;826;156;11;1231;8;6;421;55;9;256;0;5;205;15850;9;122555
0018;multiparty;145;448;57;11;109;5;8;355;30;9;54;0;5;185;18250;9;116530
0019;multiparty;91;406;71;8;226;4;9;384;54;8;218;0;5;206;14412;8;97794
0020;multiparty;61;441;67;8;185;4;11;356;48;6;153;0;6;225;8199;6;53142
0021;multiparty;3866;1933;2390;24;21288;12;7;1099;334;15;2761;0;6;10643;13095243;173;257704268
0022;multiparty;3131;5187;2360;23;25095;21;5;1118;181;16;1495;0;6;5282;6703401;119;118356362
0023;multiparty;19;358;44;7;74;3;12;358;31;6;64;0;6;180;2106;6;9414
0024;multiparty;201;476;66;9;193;4;11;413;42;8;121;0;6;244;34788;8;277849
0025;multiparty;191;1058;200;13;1289;10;8;496;86;9;470;0;6;203;40586;10;309179
0026;multiparty;752;8206;3532;31;42136;27;5;862;174;14;1573;0;6;1103;1206745;73;20077327
0027;multiparty;49;419;58;8;94;5;10;351;30;6;43;0;6;192;5201;6;24646
0028;multiparty;7281;7696;763;25;8820;14;6;1749;238;20;2777;0;6;16925;21797184;172;416912056
0029;multiparty;41;356;72;6;235;3;12;367;54;6;202;0;6;193;5679;6;35042
0030;multiparty;21;378;38;4;46;2;15;325;29;4;48;0;7;187;2583;4;13177
0031;multiparty;1153;2423;434;18;3394;14;8;827;97;12;583;0;7;1693;2076281;80;26040956
0032;multiparty;641;1911;287;19;1458;12;10;726;102;12;466;0;7;644;733044;49;7805214
0033;multiparty;73;460;39;8;39;3;14;375;29;6;38;0;7;200;12490;6;86864
0034;multiparty;3869;2123;10579;20;103705;14;8;1035;108;12;641;0;7;714;1056465;14;15555512
0035;multiparty;2593;902;120;13;333;6;11;715;57;11;153;0;7;557;706945;11;7626921
0036;multiparty;4411;1000;109;16;370;5;12;1015;71;14;283;0;7;894;1486821;14;17865301
0037;multiparty;116;999;310;19;1893;12;9;604;83;12;422;0;7;232;59514;18;550836
0038;multiparty;410;1713;233;19;1148;11;10;718;92;13;399;0;7;360;188025;22;1691423
0039;multiparty;865;698;111;16;367;6;11;566;73;12;283;0;7;344;196686;12;1713236
0040;multiparty;181;545;59;8;107;4;15;377;44;7;95;0;8;231;33490;7;228359
0041;multiparty;31;452;43;6;42;3;16;364;35;6;49;0;8;170;4417;6;21931
0042;multiparty;2701;4528;1766;27;10529;14;9;1012;143;15;744;0;8;1787;2714183;49;35679149
0043;multiparty;145;517;40;7;38;3;16;387;33;7;46;0;8;217;29711;7;217852
0044;multiparty;35749;18793;1902;26;25120;16;8;2937;156;18;1436;0;8;1620662;686394806;898;14048667113
0045;multiparty;9497;227988;36948;58;519833;29;10;4020;406;22;5156;0;8;36726;36920716;179;849371234
0046;multiparty;193;511;90;8;196;5;14;419;50;8;111;0;8;227;39611;8;279141
0047;multiparty;36865;2474;119;20;279;7;12;1871;65;17;146;0;8;6925;14604502;17;167024188
0048;multiparty;801;609;68;11;124;4;15;479;47;9;92;0;8;315;203630;9;1735183
0049;multiparty;37;417;47;5;48;3;16;354;33;5;39;0;8;192;4921;5;24073
0050;multiparty;33;491;63;7;132;3;18;374;50;6;129;0;9;193;5607;6;29609
0051;multiparty;541;776;110;15;293;5;16;556;66;12;190;0;9;307;154574;12;1183263
0052;multiparty;161;616;66;11;121;4;17;445;52;9;114;0;9;226;37411;9;246375
0053;multiparty;193;484;55;9;68;3;18;436;41;9;60;0;9;210;48252;9;356538
0054;multiparty;46;519;50;9;56;4;17;390;36;7;46;0;9;196;9369;7;54972
0055;multiparty;2881;1314;97;16;244;5;16;836;73;14;206;0;9;653;926416;14;7502660
0056;multiparty;121;503;52;8;60;3;18;382;39;7;57;0;9;222;27951;7;195976
0057;multiparty;9505;12656;1864;34;14569;19;9;1903;235;20;1571;0;9;8513;13785431;62;193099479
0058;multiparty;9985;7616;1818;19;12527;17;10;1302;221;13;1204;0;9;5439;7846059;31;113085566
0059;multiparty;6481;1260;81;15;179;5;16;884;52;13;110;0;9;1135;2337498;13;25554483
0060;ring;50;1570;809;28;4978;22;7;633;112;15;610;0;4;225;28314;19;229769
0061;ring;104;1759;1052;17;8183;18;8;695;159;12;1236;1;4;222;54425;18;556719
0062;ring;883;396761;11304;47;137781;37;5;1580;590;29;6285;4;4;1477;1738793;77;28887462
0063;ring;199;1759;1113;22;6432;16;9;565;140;12;770;0;4;236;51135;13;377060
0064;ring;;;;;;;;2966;391;18;2615;3;4;277;79128;17;709098
0065;ring;400;6600;1324;31;9592;26;8;1098;218;20;1526;0;4;460;270515;30;2931902
0066;ring;8;358;72;6;146;4;13;357;29;5;59;0;4;172;645;3;2436
0067;ring;15;486;69;8;162;5;12;346;27;6;58;0;4;190;2135;6;8886
0068;ring;25;1143;852;18;7890;17;8;621;103;11;775;0;4;178;7696;10;67926
0069;ring;14;505;153;11;485;5;12;332;34;5;78;0;4;191;2359;7;9863
0070;ring;38;981;320;15;1401;10;13;500;48;10;153;0;5;173;10131;9;56771
0071;ring;;;;;;;;297156;789;35;12124;6;5;1992;2103747;63;48379708
0072;ring;477;1381;401;27;2147;12;11;801;149;17;1129;0;5;352;220022;18;2330035
0073;ring;550;2970;1167;33;5790;20;11;944;245;19;1525;1;5;598;664071;38;8044223
0074;ring;;;;;;;;77369;1106;38;18597;8;5;3816;5345518;83;82316549
0075;ring;19;484;110;9;308;4;17;320;38;5;102;0;5;173;4168;7;18289
0076;ring;5;327;42;4;24;2;19;282;18;3;16;0;5;167;423;3;1242
0077;ring;2643;1410086;38403;67;384266;45;7;2199;565;26;5379;0;5;2406;3547702;53;58697234
0078;ring;7;370;43;4;28;2;19;339;22;4;26;0;5;184;804;4;2763
0079;ring;10;441;93;7;259;4;17;360;36;6;101;0;5;188;2107;6;9989
0080;ring;11810;322890;4805;55;43931;38;12;11690;500;32;5308;2;6;25398;31873932;95;725500794
0081;ring;6721;95491;4698;58;50860;42;11;6040;1207;30;16724;0;6;20919;25197887;104;547845584
0082;ring;337;12891;2019;46;15995;22;16;6844;231;16;1702;3;6;450;287959;23;3256506
0083;ring;933;15204;3181;36;18273;34;13;1922;305;23;2089;0;6;836;1008042;30;9958763
0084;ring;10095;100153;6563;55;55906;42;11;4335;765;24;6927;1;6;151647;127807121;352;3034476485
0085;ring;25;425;56;6;46;3;22;371;25;5;31;0;6;182;4711;5;23023
0086;ring;17;431;59;5;76;2;23;363;31;5;68;0;6;188;3030;5;13542
0087;ring;2087;9509;1204;24;11574;19;14;2664;358;19;3697;1;6;2019;2812374;33;51553023
0088;ring;979;5411;2133;33;14500;19;11;1677;177;21;1040;1;6;622;825010;25;9131626
0089;ring;65;981;298;18;1166;11;17;589;64;10;229;0;6;205;22476;10;148477
0090;ring;189;4310;1102;23;10022;20;21;966;101;14;602;0;7;312;118123;17;1178659
0091;ring;1241;25372;2202;39;11358;28;17;1557;333;24;2083;2;7;873;1276975;28;12145595
0092;ring;;;;;;;;7045;579;38;6247;1;7;57175;59457555;105;1420401449
0093;ring;78430;480025;10475;73;84897;59;10;25523;868;36;7561;3;7;761109;571257430;232;14328602872
0094;ring;5114;14853;4334;35;33611;26;16;3742;438;27;4760;1;7;10718;14443895;63;297183120
0095;ring;7092;38476;4242;41;42385;30;16;9942;418;28;3991;6;7;9155;12820815;50;230989290
0096;ring;1923;72131;3149;61;26610;28;19;2385;313;25;2378;2;7;3843;6020883;71;78024448
0097;ring;10599;90034;5604;56;57079;33;14;4681;317;25;2803;0;7;14394;21244510;53;387549145
0098;ring;;;;;;;;6975;934;32;10969;6;7;14731;18653866;133;407568391
0099;ring;76644;859744;7511;82;81173;51;13;25695;835;43;10838;1;7;795808;617575337;215;20540986294
0100;ring;2317;8309;1357;32;8926;19;23;1269;156;16;869;0;8;1732;2965287;27;39679763
0101;ring;8173;79195;7064;59;46534;41;18;2571;349;23;2405;0;8;9915;14866488;39;244127627
0102;ring;11161;72866;1833;42;20739;32;18;3684;200;25;1384;2;8;24531;36039267;67;652118990
0103;ring;289;1543;251;21;713;11;26;823;72;11;188;0;8;301;134414;12;937871
0104;ring;119;2330;389;17;2165;14;24;860;127;14;751;0;8;221;69649;12;577558
0105;ring;285;2507;468;20;2172;14;24;787;118;14;517;1;8;328;208341;16;1976322
0106;ring;37135;189989;2948;58;21703;33;17;11130;395;28;3432;1;8;66845;94168079;50;1544303799
0107;ring;6157;565891;6410;74;68782;38;18;580655;1020;34;18515;9;8;17508;23974193;93;444155696
0108;ring;145;1166;366;15;1349;8;25;587;64;8;157;0;8;229;78864;11;572822
0109;ring;5;485;64;3;32;1;32;337;26;3;20;0;8;183;675;3;1986
0110;ring;;;;;;;;540736;1367;37;27607;5;9;1576442;1384527605;141;47083976676
0111;ring;3121;14684;783;25;3449;23;24;1897;159;17;673;0;9;1411;2824225;18;28695777
0112;ring;;;;;;;;1348436;1377;52;26841;5;9;;;;
0113;ring;18081;470282;3621;48;24996;27;24;9733;485;29;4111;1;9;21854;37381341;42;558108031
0114;ring;69233;937861;19441;55;180906;45;19;46454;777;39;6315;4;9;174707;237604595;70;4425486221
0115;ring;;;;;;;;3102;397;22;3528;1;9;9260;14008384;44;286147780
0116;ring;52489;565303;4771;54;22492;38;21;9173;286;25;1399;1;9;36910;71852870;31;969466879
0117;ring;3327;1286822;19598;60;272885;39;22;12496;492;30;4453;5;9;8500;12141884;67;219390645
0118;ring;4753;10418;410;27;2268;15;27;2753;102;21;606;1;9;3129;5536544;24;82104824
0119;ring;3121;6008;801;24;3592;14;27;1270;119;16;502;0;9;2667;4593640;28;52778984
0120;bipartite;747;13416;1777;37;15581;28;7;1487;221;20;2457;1;4;1675;1707055;81;36070451
0121;bipartite;185;44458;1950;35;14071;24;8;1720;294;18;1998;1;4;355;164041;27;1854966
0122;bipartite;75;1696;570;26;3167;18;9;674;120;14;676;2;4;201;19935;10;162549
0123;bipartite;7;545;92;6;304;5;12;357;34;5;101;0;4;165;725;4;2980
0124;bipartite;;;;;;;;1322;491;22;4524;2;4;946;980426;54;18327026
0125;bipartite;;;;;;;;;;;;;;2617;2663568;103;57174004
0126;bipartite;151;33411;1691;50;10469;31;6;761;166;17;1044;0;4;283;89807;21;849113
0127;bipartite;986;3889;1287;34;8505;26;7;1215;297;16;3013;1;4;1369;1651280;62;29950670
0128;bipartite;4;525;41;4;37;3;14;314;26;4;40;0;4;181;291;3;818
0129;bipartite;7;445;36;3;27;2;15;296;17;3;21;0;4;157;516;3;1796
0130;bipartite;560;18630;1449;37;10339;26;13;1439;181;16;1240;0;5;515;539258;29;5628990
0131;bipartite;25;589;63;5;84;4;19;320;29;4;54;0;5;189;4011;4;20138
0132;bipartite;195;1839;440;19;2029;13;15;585;83;12;344;0;5;310;113278;19;941990
0133;bipartite;205;28951;1185;23;8977;17;16;1013;208;17;1573;0;5;319;133874;18;1335673
0134;bipartite;161;3397;950;30;9371;18;13;1143;146;14;1245;0;5;373;173259;23;2186902
0135;bipartite;88;3501;461;36;2296;28;11;1216;148;26;894;1;5;266;73948;17;620899
0136;bipartite;52;914;349;8;2369;6;18;464;61;9;266;0;5;212;21465;9;169428
0137;bipartite;68;1485;637;20;3699;14;15;566;77;10;323;0;5;220;28725;13;219470
0138;bipartite;5;469;53;5;49;3;20;319;25;4;43;0;5;184;620;3;2380
0139;bipartite;15;785;113;10;358;6;19;454;37;9;97;0;5;166;2646;6;10785
0140;bipartite;2;359;60;1;30;1;30;270;18;1;12;0;6;207;61;1;90
0141;bipartite;137;1899;213;11;768;9;26;801;64;15;217;0;6;244;59654;9;395898
0142;bipartite;230;141232;2115;46;23321;28;18;2306;222;24;2852;0;6;461;397364;32;6352478
0143;bipartite;17;906;505;9;3229;7;24;505;50;6;201;0;6;195;7932;6;51681
0144;bipartite;39;1367;272;9;1325;8;25;513;46;8;128;0;6;215;18012;9;117915
0145;bipartite;317;6005;598;34;4380;28;21;1300;137;21;944;1;6;461;314371;18;3851063
0146;bipartite;85;921;83;7;121;4;27;466;36;8;68;0;6;206;23769;6;133659
0147;bipartite;164;4924;773;34;4760;17;23;1382;116;19;589;1;6;285;154466;20;1393964
0148;bipartite;;;;;;;;43670;602;19;6362;1;6;1147;1605474;37;24918072
0149;bipartite;13;639;63;5;38;2;29;351;26;5;30;0;6;190;2555;5;9694
0150;bipartite;2803;41634;2384;39;16291;39;24;2920;201;21;1320;0;7;3999;6385425;41;101507787
0151;bipartite;37;2002;249;14;971;13;30;748;63;13;200;0;7;220;17567;7;108541
0152;bipartite;118;2971;308;17;1095;17;29;737;76;12;277;0;7;255;67578;11;508645
0153;bipartite;19;863;105;6;205;3;36;419;33;4;65;0;7;196;7304;5;46523
0154;bipartite;21;985;105;8;120;4;35;435;46;7;72;0;7;193;5934;6;23641
0155;bipartite;;;;;;;;23590;995;32;13565;1;7;7779;12049884;60;227629647
0156;bipartite;65;1252;133;11;240;5;34;444;44;7;83;0;7;180;21288;7;106483
0157;bipartite;27;2418;625;17;3188;16;31;679;61;10;252;0;7;211;16428;9;112189
0158;bipartite;19;865;93;7;84;4;35;445;32;7;45;0;7;195;5478;6;23261
0159;bipartite;31;1078;188;12;357;7;32;484;54;7;101;0;7;197;10344;6;46139
0160;bipartite;15;950;126;8;291;5;36;633;44;10;112;1;8;198;6088;6;32769
0161;bipartite;;;;;;;;31550;824;43;8989;4;8;155364;166273038;115;3330574677
0162;bipartite;1801;16448;1648;26;12020;19;32;2948;145;19;1024;0;8;1094;1822025;16;21250645
0163;bipartite;69;1484;515;18;1747;10;32;797;66;12;139;0;8;193;33451;9;193171
0164;bipartite;277;2654;159;14;606;8;35;1150;66;12;315;0;8;298;181136;10;1625659
0165;bipartite;904;10988;990;22;6242;17;32;1535;121;19;578;0;8;674;969306;19;10446998
0166;bipartite;25;957;94;8;104;4;37;428;33;6;52;0;8;199;8127;5;42089
0167;bipartite;1051;8257;673;32;6524;17;30;1138;95;15;491;0;8;806;1173987;18;17515081
0168;bipartite;19;741;87;7;58;3;38;484;35;8;43;0;8;195;5766;6;24485
0169;bipartite;5642;1549234;5051;89;62413;58;23;61578;797;39;11467;4;8;24594;34599498;98;634550274
0170;bipartite;97;1603;213;14;549;7;42;581;50;9;100;0;9;208;50410;9;328571
0171;bipartite;13863;675490;13750;56;144609;44;35;33891;2237;31;23443;3;9;46545;60031576;74;1188557806
0172;bipartite;6557;216942;2264;42;21850;36;34;3648;209;17;1594;0;9;10021;17301654;35;274686039
0173;bipartite;241;3849;369;17;1669;13;41;1153;80;14;293;0;9;310;155389;10;1253102
0174;bipartite;24;1908;258;13;731;11;43;620;63;7;159;0;9;208;16810;8;92415
0175;bipartite;;;;;;;;121583;880;40;12585;2;9;1491649;1257585113;191;32674596697
0176;bipartite;1201;7747;477;24;2007;17;39;1460;98;14;375;1;9;930;1650460;19;15908779
0177;bipartite;442;4251;617;20;3021;14;39;1327;145;12;837;1;9;507;486838;15;4846357
0178;bipartite;640;4104;893;20;8177;12;40;1266;116;14;672;0;9;602;766104;17;9978860
0179;bipartite;6351;244761;1434;51;9530;27;36;5545;143;23;749;0;9;7089;11992071;29;154389378
0180;star;127;1191;161;19;954;9;7;703;94;16;585;0;4;224;56140;20;532269
0181;star;;;;;;;;23083;637;44;13984;9;4;766;600655;46;17713504
0182;star;64;713;231;12;2065;5;8;555;179;8;1523;1;4;197;19855;10;211964
0183;star;343;35276;856;36;7671;23;4;15187;275;23;3432;2;4;589;397719;44;7544820
0184;star;37;552;84;10;364;5;8;1203;175;15;1738;3;4;196;6721;8;51818
0185;star;13;378;37;4;90;2;11;319;24;4;86;0;4;189;1158;4;6224
0186;star;2;301;24;1;12;1;12;254;10;1;6;0;4;157;25;1;36
0187;star;17;395;30;5;30;2;11;323;18;5;28;0;4;184;1518;5;6486
0188;star;207;17986;851;32;6485;18;5;5409;170;21;1441;3;4;394;155875;30;1928638
0189;star;56;671;170;16;844;6;8;571;86;14;457;0;4;210;17803;14;134508
0190;star;118;927;537;17;2560;8;11;469;68;10;245;0;5;212;41059;14;296848
0191;star;217;846;94;14;341;7;11;476;43;9;154;0;5;239;58896;11;523482
0192;star;109;651;307;15;1324;6;11;461;69;10;271;1;5;186;23244;11;142318
0193;star;543;1727;1444;33;6858;20;7;1320;201;21;1295;1;5;383;289199;25;2795761
0194;star;625;16162;3232;29;21916;20;8;4117;319;22;2163;4;5;591;635205;37;7866207
0195;star;925;3409;511;25;3877;17;8;1329;200;22;1873;2;5;596;675065;27;7483789
0196;star;401;1304;344;18;3593;9;10;770;121;9;1227;0;5;396;249777;23;4058331
0197;star;647;3223;767;49;6118;19;8;2541;188;25;1823;5;5;645;652165;40;9136746
0198;star;15;647;101;10;246;6;12;357;40;5;86;0;5;158;2568;7;10569
0199;star;15;822;118;10;496;10;10;519;48;11;213;0;5;166;3965;8;31185
0200;star;113;1065;508;14;1532;12;13;644;79;13;234;0;6;200;42517;13;267522
0201;star;577;1199;186;13;1101;7;15;766;58;11;261;0;6;321;225359;12;2238892
0202;star;18;621;227;8;887;5;16;422;35;7;75;0;6;169;3087;6;14847
0203;star;259;5687;1346;27;8325;26;9;1357;111;19;638;0;6;373;238678;29;2208366
0204;star;1951;1628685;9069;54;120724;24;11;137838;1421;25;19197;4;6;1809;2499841;44;47786361
0205;star;;;;;;;;;;;;;;25813;26204794;144;759579423
0206;star;9;493;40;4;20;1;20;284;19;4;16;0;6;163;964;4;3203
0207;star;2217;5951;2288;34;17586;22;10;1505;240;21;1763;2;6;2321;2983260;52;51091709
0208;star;547;1391;339;14;1939;7;15;602;108;13;495;0;6;404;284525;17;3045288
0209;star;5;383;40;3;20;1;20;290;18;3;14;0;6;184;423;3;1242
0210;star;2701;1675;194;18;508;10;16;838;57;14;139;0;7;659;1042192;14;9695587
0211;star;61;1454;229;18;868;10;18;532;72;12;232;0;7;207;28432;14;200660
0212;star;285;5692;991;31;5844;33;13;1064;135;19;723;0;7;328;241952;19;2104449
0213;star;881;2043;235;17;865;10;18;751;70;11;224;0;7;430;407683;14;3502249
0214;star;;;;;;;;;;;;;;16834;20887425;154;443386758
0215;star;;;;;;;;54368;436;32;7384;3;7;580395;446782940;149;16820458998
0216;star;12124;64893;1435;29;17515;23;15;5737;208;22;2365;3;7;46219;46177350;96;1030020584
0217;star;;;;;;;;529721;2615;30;36240;6;7;44620;49452600;100;1030846850
0218;star;17;375;52;5;36;2;23;327;25;5;28;0;7;194;2886;5;12822
0219;star;369;2396;330;20;1418;12;17;718;68;16;242;0;7;309;155873;13;1279031
0220;star;;;;;;;;34364;271;31;2446;1;8;117171;138512736;62;2614256832
0221;star;46429;966601;7234;59;68336;30;16;;;;;;;62899;89981037;49;1821109284
0222;star;97;651;102;9;188;5;24;401;42;7;83;0;8;212;28290;7;176999
0223;star;1681;5030;451;21;3102;16;17;1071;79;17;354;0;8;677;993741;15;12626374
0224;star;15817;611700;18153;79;141058;51;13;5857;994;25;9603;2;8;11747;20476670;35;347099348
0225;star;3147;52646;3459;48;23610;27;18;12122;282;31;2724;4;8;7161;11915351;91;181214555
0226;star;20017;8309;4106;37;29905;22;17;5099;264;26;1567;1;8;21844;29313700;46;459673353
0227;star;1121;4565;1340;29;11559;18;19;1083;125;17;768;0;8;1171;1615198;39;22375828
0228;star;16831;88659;1227;39;9798;30;16;13669;206;24;1849;0;8;12488;22772784;36;339823778
0229;star;1505;24738;2717;37;26328;29;16;1641;223;22;1583;1;8;1756;2381873;39;36843048
0230;star;10993;37788;713;30;4024;20;21;3753;123;19;639;0;9;8970;15555628;30;210908127
0231;star;190657;439866;1078;36;8109;24;19;49491;204;26;1435;1;9;225868;323508661;36;6072385774
0232;star;3601;2009;137;16;281;7;26;1067;62;14;149;0;9;1098;2197939;14;22275387
0233;star;10;456;71;5;55;2;31;328;37;4;61;0;9;197;2245;4;9094
0234;star;17137;197856;2641;41;24404;28;20;62082;287;26;2498;0;9;9181;17026719;24;273784873
0235;star;3025;4929;652;20;3069;11;25;1184;87;15;379;0;9;1164;2246295;20;22996165
0236;star;3675;106922;10268;69;91910;32;22;633491;1434;56;16754;11;9;16723;22492965;126;433639906
0237;star;298061;1202041;2209;43;15098;29;18;116354;406;28;3083;1;9;399945;562920475;47;9698817491
0238;star;52585;900488;5807;46;72761;35;19;604204;1271;34;17794;5;9;185038;198132597;77;4157999318
0239;star;;;;;;;;;;;;;;;;;
0240;random;201;1443;688;18;3432;16;7;891;240;12;1493;1;4;267;85455;18;786198
0241;random;9;290;28;4;14;1;14;292;15;4;14;0;4;163;676;4;2243
0242;random;144;1048;671;24;4022;13;9;657;290;14;2365;1;4;271;80250;23;975745
0243;random;859;6363;5555;40;37886;33;4;1877;593;16;4551;1;4;765;788760;47;9992328
0244;random;604;71278;4798;47;33683;21;6;1048;387;17;2473;0;4;452;362330;34;3897262
0245;random;418;2016;1752;27;25499;9;7;1324;423;21;4386;2;4;549;367059;33;6508912
0246;random;296;1011;588;18;5774;10;8;830;248;15;3294;1;4;434;208050;24;3781922
0247;random;29;1188;736;20;4716;12;9;507;70;11;308;0;4;196;5401;8;34103
0248;random;127;972;426;15;2148;12;8;543;100;13;571;1;4;204;38380;11;377528
0249;random;1086;1160;1081;22;5268;15;7;813;340;14;2156;0;4;882;979330;42;12804216
0250;random;1419;564020;8830;48;108123;33;9;2048;396;26;4574;3;5;2813;3360977;64;63193912
0251;random;567;2417;1277;21;8175;15;10;720;228;12;1463;1;5;415;278018;22;2960791
0252;random;286;3706;1996;46;10554;23;11;867;180;19;1001;1;5;304;136375;18;1305115
0253;random;;;;;;;;162144;1424;30;17204;3;5;9239;12074520;90;277007611
0254;random;5;340;36;3;18;1;18;271;17;3;14;0;5;182;381;3;1118
0255;random;4901;8508;1816;27;11508;17;10;1557;293;20;2013;1;5;2101;2942115;25;45023319
0256;random;1789;5266;1079;27;9641;17;9;1342;319;18;3288;1;5;926;1118158;22;14244980
0257;random;1785;13985;2092;42;19076;31;7;1383;310;21;2907;2;5;1298;1664383;37;30141415
0258;random;201;1302;1972;21;14150;17;8;680;276;14;1995;2;5;283;91894;20;729937
0259;random;;;;;;;;2634;449;20;3743;2;5;4151;5770987;36;98727349
0260;random;33;447;73;7;123;4;19;383;38;6;80;0;6;183;6696;6;33933
0261;random;1589;740104;8855;44;156415;30;12;1599;406;21;3919;0;6;3500;4144131;59;90480526
0262;random;8561;240880;24529;43;277463;34;10;;;;;;;23891;28606721;105;690060857
0263;random;2905;14868;2199;35;13186;26;11;1557;483;17;4397;0;6;1458;2484630;32;31113134
0264;random;3149;9188;2940;31;18698;21;12;2023;465;18;3787;0;6;5782;7240773;69;130454531
0265;random;1121;6246;953;31;6333;25;12;1642;221;19;1830;1;6;964;1248854;35;16528761
0266;random;4132;67634;8977;59;72490;37;8;2844;777;27;6255;2;6;4761;7253212;61;109552423
0267;random;10061;61023;3600;50;24031;40;8;3360;276;21;1897;0;6;6582;10934203;36;158571745
0268;random;;;;;;;;3791;727;34;12121;4;6;34362;31059900;233;914244030
0269;random;703;1965;1096;30;6703;16;14;1324;271;18;2103;2;6;680;792045;33;9992082
0270;random;304279;751505;7255;66;46105;43;10;178177;998;38;8037;4;7;1217070;1181302843;127;23157055295
0271;random;;;;;;;;568229;2229;45;33755;6;7;378960;365536935;157;9393800461
0272;random;;;;;;;;78327;821;37;9390;4;7;;;;
0273;random;25923;64073;3388;40;24756;28;14;7105;628;29;5531;2;7;37289;54310960;57;1121087142
0274;random;14937;117943;3884;54;40368;35;12;6073;548;33;5735;2;7;43171;54879871;93;1227972842
0275;random;41473;52583;3227;47;22604;30;12;6538;436;22;3174;0;7;35901;56202692;41;966532073
0276;random;1059;55145;3019;59;27067;38;14;3197;594;31;6782;2;7;1360;1856460;44;27593689
0277;random;1637;202716;5384;33;40931;25;16;1489;480;18;3493;1;7;1118;1755560;31;21195698
0278;random;;;;;;;;15833;3803;36;51678;7;7;121543;107685216;196;2475977157
0279;random;1765;5569;1613;23;19999;14;18;1648;734;16;9455;2;7;20971;23480805;230;552679971
0280;random;107185;931054;4770;57;50662;39;16;86217;573;33;7600;4;8;864528;715182820;152;16928347418
0281;random;129721;473161;12966;47;131278;35;17;89940;994;30;10665;1;8;;;;
0282;random;;;;;;;;52477;841;33;10821;2;8;167026;200283390;78;4625776151
0283;random;273;831;286;15;929;6;25;553;68;11;152;0;8;249;120554;12;869631
0284;random;;;;;;;;2752;379;30;4559;2;8;2532;3656170;57;59326503
0285;random;25;480;64;7;40;2;29;395;31;6;32;0;8;195;5406;6;21245
0286;random;1341;12159;623;31;4641;16;22;1359;127;17;779;0;8;1015;1544436;28;19809035
0287;random;53966;71724;2765;45;17423;28;16;39851;572;29;5172;4;8;64233;90775496;38;1574166623
0288;random;5455;33706;3541;35;24193;25;18;2931;305;22;2220;0;8;3538;6452589;30;82983849
0289;random;18245;205550;1555;55;14697;37;15;22084;713;35;8913;2;8;42252;52953095;74;1139887446
0290;random;56853;202740;6321;53;61408;29;19;49494;972;33;11334;4;9;79436;123962432;48;2319245156
0291;random;26354;70223;3898;42;29787;36;19;9069;740;26;6750;2;9;44268;60408071;53;1031379339
0292;random;;;;;;;;;;;;;;;;;
0293;random;;;;;;;;63115;511;32;3047;1;9;455220;537082810;92;10347993200
0294;random;;;;;;;;1155936;1469;42;13324;3;9;;;;
0295;random;2611;10710;1727;32;7606;23;23;1626;167;19;800;0;9;1155;2237225;21;25083737
0296;random;9;398;68;4;34;1;34;331;30;4;24;0;9;188;1636;4;5443
0297;random;;;;;;;;122471;470;35;5141;2;9;1509373;1299201891;162;36094266638
0298;random;;;;;;;;667242;1611;36;13832;0;9;;;;
0299;random;;;;;;;;114430;887;36;7447;2;9;971875;1031422189;115;21012932663

